Social Influence and Radicalization: A Social Data Analytics Study

The confluence of technological and societal advances is changing the nature of global terrorism. For example, engagement with Web, social media, and smart devices has the potential to affect the mental behavior of the individuals and influence extremist and criminal behaviors such as Radicalization. In this context, social data analytics (i.e., the discovery, interpretation, and communication of meaningful patterns in social data) and influence maximization (i.e., the problem of finding a small subset of nodes in a social network which can maximize the propagation of influence) has the potential to become a vital asset to explore the factors involved in influencing people to participate in extremist activities. To address this challenge, we study and analyze the recent work done in influence maximization and social data analytics from effectiveness, efficiency and scalability viewpoints. We introduce a social data analytics pipeline, namely iRadical, to enable analysts engage with social data to explore the potential for online radicalization. In iRadical, we present algorithms to analyse the social data as well as the user activity patterns to learn how influence flows in social networks. We implement iRadical as an extensible architecture that is publicly available on GitHub and present the evaluation results.

==> Makefile.txt <==
##################################################################
#
# LaTeX / PDFLaTeX Makefile
# (c) Tom Bobach 2007
# (c) Alexei Gilchrist 2008
#
# History:
#   24-09-2008  (AG) Stripped away some of the more dangerous code
#   17-07-2007  (TB) Added 2-levels of recursion for include checks
#   09-05-2007  (TB) Initial Version
#
# Disclaimer:
#   Use at your own risk.
#   I take no responsibility for this Makefile eating up your most
#   precious work, teaching your baby bad language or evoking evil
#   ghosts.
#
# What happens:
#   The current directory is searched for a *.tex file containing
#   the string "\documentclass"; this will be the main file.
#   All files included in the main file via "\include" will be
#   added to the source files.
#
#   If any of the input files contains the string "\bibliographystyle",
#   bibtex is invoked, the make dependency linked to the bib file found
#   in the "\bibliography{<file>}" entry.
#
# Usage:
#   make info        prints some info about the setup, what is considered
#                    the main file, what is the bibliography, what are
#                    the relevant images etc.
#   make clean       removes typical intermediate files.
#   make [pdf]       runs as stated in the beginning, assuming as target
#                    a pdf named after the main file.
#   make ps          like above, targeting a postscript
#   make dvi         like above, targeting a dvi
#   make view        opens kdvi with errors piped to /dev/null
#   make watch       checks every second for changes in *.tex, and *.bib
#
#
# TODO:
#   - support an arbitrary number of levels of recursion (currently 2)
#   - strip the comments from the texfile for every analysis of the text
#     (currently only done for bib file inclusion)
##################################################################

##################################################################
#   Main definitions - place your customizations here
##################################################################

MAINFILE=$(shell grep -l "\\\\documentclass" *.tex)

##################################################################
#   Some Definitions that should not need change
##################################################################

ifneq ($(words $(MAINFILE)),1)
$(error For automatic main file detection, only one .tex file can contain the "\documentclass" string. run make MAINFILE=<your mainfile>)
endif
# Currently, only two levels of recursion for included input is supported.
# If you need more, extend as you like after the scheme below.
TEXFILESPRE:=\
  $(shell grep "\\\\include{" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g') \
  $(shell egrep "\\\\input{.*}" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g')

ifneq ($(words $(TEXFILESPRE)),0)
  TEXFILES:=\
    $(MAINFILE:.tex=)\
    $(TEXFILESPRE)\
    $(shell grep "\\\\include{" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g') \
    $(shell egrep "\\\\input{.*}" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g')
else
  TEXFILES:=$(MAINFILE:.tex=) $(TEXFILESPRE)
endif


MUTE=@
SILENT=> /dev/null
VERYSILENT=1> /dev/null 2>/dev/null

MAKE=make --no-print-directory
LS=ls -1 --color=none
CP=cp

LATEX=pdflatex -shell-escape -interaction=nonstopmode
BIBTEX=bibtex

MSG_LAB_CHANGED="LaTeX Warning: Label(s) may have changed"
MSG_REF_UNDEFINED="LaTeX Warning: Reference.*undefined on input line.*"
MSG_CIT_UNDEFINED="LaTeX Warning: Citation.*undefined on input"

# strip all comments and extract the bibliography
FIND_BIB_FILE=$(shell \
	sed -e "s/\\\\%//g" $(1) | \
	sed -e "s/\([^%]*\).*/\1/g" | \
	grep "\\\\bibliography{"  | \
        sed 's/.*{\([^}^ ]*\)}.*/\1/g').bib

BIBFILE:=$(call FIND_BIB_FILE, $(TEXFILES:=.tex))
ifneq ($(BIBFILE),.bib)
  ifneq ($(wildcard *.bib),)
    BBL:=$(MAINFILE:.tex=.bbl)
  endif
endif


##################################################################
#   All the shell magic that helps us manage the twisted LaTeX
#   Compilation procedure
##################################################################


clear_valid=( [ ! -e .valid ] || $(RM) .valid )
check_undef_citations=\
  ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log) > /dev/null )

# determine the changeset for citations
define check_citationchange
	(                                                \
	  [ -e .citations ] || touch .citations ;        \
	  ( grep "\\citation" $(MAINFILE:.tex=.aux)      \
		| sort                                   \
		| uniq                                   \
		| diff .citations -                      \
		> .citediff                              \
	  )                                              \
	)
endef

# exctract the citations from the aux file
define make_citations
	(                                                   \
	  (                                                 \
	    [ -e $(MAINFILE:.tex=.aux) ] &&                 \
	    ( echo "[info] Extracting citations...";        \
		grep "\\citation" $(MAINFILE:.tex=.aux)     \
		| sort                                      \
		| uniq                                      \
		> .citations                                \
	    )                                               \
	  )                                                 \
	  || touch .citations                               \
	)
endef

# comparing the citations in $(MAINFILE:.tex=.aux)
# against those in .citations.
# if there are differences, .citediff is changed.
define make_citediff
	(                                                     \
	  ( [ -e .citations ] || touch .citations ;           \
	    [ -e .citediff  ] || touch .citediff ;            \
	    echo "[info] Checking for changed Citations..." ; \
	    grep "\\citation" $(MAINFILE:.tex=.aux)           \
		| sort                                        \
		| uniq                                        \
		| diff .citations -                           \
	    > .citediff__                                     \
	  )                                                   \
	  || mv .citediff__ .citediff                         \
	)
endef

# compiles the document
# the file .valid is created if the compilation went without
# errors
define runtexonce
  ( 	                                                    \
    $(clear_valid);                                         \
    ( $(LATEX) $(MAINFILE) $(SILENT) &&                     \
      touch .valid );                                       \
    (                                                       \
      ( egrep $(MSG_REF_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefref ) ;                                     \
      ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefcit ) ;                                     \
      true                                                  \
    )                                                       \
  )
endef

# compile the document as many times as necessary to
# have cross-references right
define runtex
(                                                                      \
  echo "[info] Running tex...";                                        \
  $(runtexonce);                                                       \
  while( grep $(MSG_LAB_CHANGED) $(MAINFILE:.tex=.log) > /dev/null ) ; \
  do                                                                   \
      echo "[info] Rerunning tex...";                                  \
      $(runtexonce);                                                   \
  done                                                                 \
)
endef

##################################################################
#   Main compilation rules
##################################################################

pdf: $(MAINFILE:.tex=.pdf)

ps: $(MAINFILE:.tex=.dvi)

dvi: $(MAINFILE:.tex=.ps)



$(MAINFILE:.tex=.pdf): .compilesource
	$(MUTE)echo "[info] Created PDF."

# the dvi creation path invokes standard tex 
$(MAINFILE:.tex=.dvi): .force
	$(MUTE)$(MAKE) .compilesource \
		LATEX="latex -shell-escape -interaction=nonstopmode" 

%.ps: %.dvi
	$(MUTE)echo "[info] Converting DVI to PS"
	$(MUTE)dvips $< -o $@ $(VERYSILENT)

.compilesource: .force
	$(MUTE)$(MAKE) .valid
	$(MUTE)[ -z "$(BBL)" ] || $(MAKE) .citations
	$(MUTE)[ -e .valid ] || (                                    \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || echo "[Error] Could not make it work after 3 runs. Weird." ) \
	)
	$(MUTE) (                                                    \
           echo ; echo "Compilation Warnings:" ;                     \
	   grep "Warning" $(MAINFILE:.tex=.log) ;                    \
	   grep "Error" $(MAINFILE:.tex=.log) ;                      \
	   grep -A 1 "Undefined" $(MAINFILE:.tex=.log) || true       \
	)
	$(MUTE)[ ! -e $(MAINFILE:.tex=.bbl) ] || (                   \
	  echo ; echo "Bibtex Warnings:" ;                           \
	  grep "Warning" $(MAINFILE:.tex=.blg) ;                     \
	  grep "Error" $(MAINFILE:.tex=.blg) || true                 \
	)
	$(MUTE)[ -z "$(BBL)" -a -e .valid ] || [ -n "$(BBL)" -a -e .compiled ]


clean:
	$(MUTE)$(RM) *.bbl *.blg *.aux *.log *.toc *.lof *.lot
	$(MUTE)$(RM) .??*


view: $(MAINFILE:.tex=.pdf)
	kpdf $< > /dev/null 2>&1 &

viewdvi: $(MAINFILE:.tex=.dvi)
	kdvi $(<:.dvi=) > /dev/null 2>&1 &

viewps: $(MAINFILE:.tex=.ps)
	kghostview $< > /dev/null 2>&1 &

info:
	@echo Main file:    $(MAINFILE)
	@echo Input files:  $(TEXFILES:=.tex)
	@echo Bibliography: $(BIBFILE)

# just do one run...
.valid: $(TEXFILES:=.tex)
	$(MUTE)$(runtex)

# if citations changed since last run of bibtex, run it again.
.citations: .citediff $(BIBFILE)
	$(MUTE)[ ! -e .compiled ] || rm .compiled
	$(MUTE)(                         \
	  echo "[info] Running BibTex" ; \
	  bibtex $(MAINFILE:.tex=) $(SILENT)         \
	) && $(make_citations)
	$(MUTE) $(clear_valid)

.citediff: .force
	$(MUTE)$(make_citediff)

# run as long as necessary
.compiled: $(TEXFILES:=.tex) $(BBL) 
	$(MUTE)echo "Found undefined Citations, rerunning..."
	$(MUTE)$(runtex)
	$(MUTE)$(check_undef_citations) || touch .compiled

.force:

define runwatch
  $(MUTE)CHANGE=true && while true ; \
  do       \
    if $$CHANGE ; then                             \
      echo;                             \
      echo "#######################################"; \
      echo "#    RUNNING MAKE                     #"; \
      echo "#######################################"; \
      echo;                                       \
      make;                                        \
      for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do   \
        touch .$$i -r $$i;                         \
      done;                                        \
      CHANGE=false;                                \
    fi;                                            \
    sleep 2;                                       \
    echo 'tic' ; \
    for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do     \
      if [ .$$i -ot $$i ] ; then                   \
        CHANGE=true;                               \
      fi                                           \
    done ;                                         \
  done
endef

watch:
	$(runwatch)

